Second Minimal Orbits, Sharkovski Ordering and Universality in Chaos

This paper introduces the notion of second minimal $n$-periodic orbit of the continuous map on the interval according as if $n$ is a successor of the minimal period of the map in Sharkovski ordering. We pursue classification of second minimal $7$-orbits in terms of cyclic permutations and digraphs. It is proved that there are 9 types of second minimal orbits with accuracy up to inverses. The result is applied to the problem on the distribution of periodic windows within the chaotic regime of the bifurcation diagram of the one-parameter family of unimodal maps. It is revealed that by fixing the maximum number of appearances of the periodic windows there is a universal pattern of distribution. In particular, the first appearance of all the orbits is always a minimal orbit, while the second appearance is a second minimal orbit. It is observed that the second appearance of 7-orbit is a second minimal 7-orbit with Type 1 digraph. The reason for the relevance of the Type 1 second minimal orbit is the fact that the topological structure of the unimodal map with single maximum is equivalent to the structure of the Type 1 piecewise monotonic endomorphism associated with the second minimal 7-orbit. Yet another important report of this paper is the revelation of the universal pattern dynamics with respect to increased number of appearances.

==> SecMin7.dat <==
p 1 2 3 4 5 6 7 8 9
1 4 3 6 7 4 4 4 3 4
2 5 7 4 4 6 6 7 7 7
3 7 5 7 6 7 7 6 6 5
4 6 6 5 5 5 5 5 5 6
5 3 4 3 3 2 3 2 2 2
6 2 2 2 1 3 1 1 4 3
7 1 1 1 2 1 2 3 1 1
